Abstraction-based Synthesis for Stochastic Systems with Omega-Regular Objectives

This paper studies the synthesis of controllers for discrete-time, continuous state stochastic systems subject to omega-regular specifications using finite-state abstractions. We present a synthesis algorithm for minimizing or maximizing the probability that a discrete-time stochastic system with finite number of modes satisfies an omega-regular property. Our approach uses a finite-state abstraction of the underlying dynamics in the form of a Bounded-parameter Markov Decision Process (BMDP) arising from a finite partition of the system's domain. Such abstractions allow for a range of transition probabilities between states for each action. Our method analyzes the product between the abstraction and a Deterministic Rabin Automaton encoding the specification. Synthesis is decomposed into a qualitative problem, where the greatest permanent winning components of the product are created, and a quantitative problem, which requires maximizing the probability of reaching this component. We propose a metric for the quality of the controller with respect to the abstracted states and devise a domain partition refinement technique to reach a quality target. Next, we present a method for computing controllers for stochastic systems with a continuous input set. The system is assumed to be affine in input and disturbance, and we derive a technique for solving the qualitative and quantitative problems in the abstractions of such systems called Controlled Interval-valued Markov Chains. The greatest permanent component of such abstractions are found by partitioning the input space to generate a BMDP accounting for all possible qualitative transitions between states. Maximizing the probability of reaching this component is cast as an optimization problem. Quality of the synthesized controller and a refinement scheme are described for this framework.

==> elsarticle/manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


